Patch and Shuffle: A Preprocessing Technique for Texture Classification in Autonomous Cementitious Fabrication

Autonomous fabrication systems are transforming construction and manufacturing, yet they remain vulnerable to print errors. Texture classification is a key component of computer vision systems that enable real-time monitoring and adjustment during cementitious fabrication. Traditional classification methods often rely on global image features, which can bias the model toward semantic content rather than low-level textures. In this paper, we introduce a novel preprocessing technique called "patch and shuffle," which segments input images into smaller patches, shuffles them, and reconstructs a jumbled image before classification. This transformation removes semantic context, forcing the classifier to rely on local texture features. We evaluate this approach on a dataset of extruded cement images, using a ResNet-18-based architecture. Our experiments compare the patch and shuffle method to a standard pipeline, holding all other factors constant. Results show a significant improvement in accuracy: the patch and shuffle model achieved 90.64% test accuracy versus 72.46% for the baseline. These findings suggest that disrupting global structure enhances performance in texture-based classification tasks. This method has implications for broader vision tasks where low-level features matter more than high-level semantics. The technique may improve classification in applications ranging from fabrication monitoring to medical imaging.

==> patch_train.txt <==
Using PATCH approach
Epochs: 30
Learning rate: 5e-05
Weight decay: 0.001
Using device: cuda
Using Cross Entropy Loss

[TRUNCATED]

Epoch [21/30]
                                                        
Train Loss: 0.1052 | Train Acc: 95.97%
  Train Class 0 Acc: 97.06%
  Train Class 1 Acc: 94.12%
  Train Class 2 Acc: 93.84%
  Train Class 3 Acc: 98.24%
Test Loss: 0.3477 | Test Acc: 90.64%
  Test Class 0 Acc: 87.50%
  Test Class 1 Acc: 98.82%
  Test Class 2 Acc: 66.67%
  Test Class 3 Acc: 100.00%
Average Accuracy: 86.57%
Model saved.

[TRUNCATED]

Training complete.
Best Test Acc: 90.64%
Average Accuracy: 86.84%


==> standard_train.txt <==
Using STANDARD approach
Epochs: 30
Learning rate: 5e-05
Weight decay: 0.001
Using device: cuda
Using Cross Entropy Loss

[TRUNCATED]

Training:   0%|          | 0/48 [00:00<?, ?it/s]
Training:   2%|▏         | 1/48 [00:02<01:55,  2.46s/it]
Training:   4%|▍         | 2/48 [00:02<00:50,  1.09s/it]
Training:   8%|▊         | 4/48 [00:02<00:19,  2.21it/s]
Training:  15%|█▍        | 7/48 [00:02<00:09,  4.44it/s]
Training:  21%|██        | 10/48 [00:03<00:05,  7.02it/s]
Training:  27%|██▋       | 13/48 [00:03<00:04,  8.62it/s]
Training:  33%|███▎      | 16/48 [00:03<00:02, 11.23it/s]
Training:  40%|███▉      | 19/48 [00:03<00:02, 13.67it/s]
Training:  46%|████▌     | 22/48 [00:03<00:01, 14.15it/s]
Training:  52%|█████▏    | 25/48 [00:03<00:01, 16.41it/s]
Training:  58%|█████▊    | 28/48 [00:04<00:01, 16.10it/s]
Training:  62%|██████▎   | 30/48 [00:04<00:01, 15.14it/s]
Training:  69%|██████▉   | 33/48 [00:04<00:00, 17.43it/s]
Training:  73%|███████▎  | 35/48 [00:04<00:00, 15.06it/s]
Training:  77%|███████▋  | 37/48 [00:04<00:00, 15.56it/s]
Training:  83%|████████▎ | 40/48 [00:04<00:00, 17.53it/s]
Training:  88%|████████▊ | 42/48 [00:04<00:00, 16.02it/s]
Training:  94%|█████████▍| 45/48 [00:05<00:00, 17.34it/s]
                                                         

Testing:   0%|          | 0/12 [00:00<?, ?it/s]
Testing:   8%|▊         | 1/12 [00:02<00:26,  2.44s/it]
Testing:  33%|███▎      | 4/12 [00:02<00:03,  2.01it/s]
Testing:  58%|█████▊    | 7/12 [00:02<00:01,  3.95it/s]
Testing:  75%|███████▌  | 9/12 [00:02<00:00,  5.39it/s]
Testing: 100%|██████████| 12/12 [00:02<00:00,  8.21it/s]
                                                        
Train Loss: 0.0049 | Train Acc: 100.00%
  Train Class 0 Acc: 100.00%
  Train Class 1 Acc: 100.00%
  Train Class 2 Acc: 100.00%
  Train Class 3 Acc: 100.00%
Test Loss: 0.8376 | Test Acc: 72.46%
  Test Class 0 Acc: 96.08%
  Test Class 1 Acc: 61.34%
  Test Class 2 Acc: 72.06%
  Test Class 3 Acc: 75.00%
Average Accuracy: 68.37%
Model saved.

[TRUNCATED]

Training complete.
Best Test Acc: 72.46%
Average Accuracy: 68.71%

